Optical floating zone crystal growth of rare-earth disilicates, $R\mathbf{_{2}}$Si$\mathbf{_{2}}$O$\mathbf{_{7}}$ ($R=$ Er, Ho, and Tm)

The wealth of structural phases seen in the rare-earth disilicate compounds promises an equally rich range of interesting magnetic properties. We report on the crystal growth by the optical floating zone method of members of the rare-earth disilicate family, $R_{2}$Si$_{2}$O$_{7}$ (with $R=$ Er, Ho, and Tm). Through a systematic study, we have optimised the growth conditions for Er$_{2}$Si$_{2}$O$_{7}$. We have grown, for the first time using the floating zone method, crystal boules of Ho$_{2}$Si$_{2}$O$_{7}$ and Tm$_{2}$Si$_{2}$O$_{7}$ compounds. We show that the difficulties encountered in the synthesis of polycrystalline and single crystal samples are due to the similar thermal stability ranges of different rare-earth silicate compounds in the temperature-composition phase diagrams of the $R$-Si-O systems. The addition of a small amount of SiO$_{2}$ excess allowed the amount of impurity phases present in the powder samples to be minimised. The phase composition analysis of the powder X-ray diffraction data collected on the as-grown boules revealed that they were of single phase, except in the case of thulium disilicate, which comprised of two phases. All growths resulted in multi-grain boules, from which sizable single crystals could be isolated. The optimum conditions used for the synthesis and crystal growth of polycrystalline and single crystal $R_{2}$Si$_{2}$O$_{7}$ materials are reported. Specific heat measurements of erbium and thulium disilicate compounds confirm an antiferromagnetic phase transition below $T_{\mathrm{N}}=$ 1.8 K for D-type Er$_{2}$Si$_{2}$O$_{7}$ and a Schottky anomaly centered around 3.5 K in C-type Tm$_{2}$Si$_{2}$O$_{7}$, suggesting the onset of short-range magnetic correlations. Magnetic susceptibility data of E-type Ho$_{2}$Si$_{2}$O$_{7}$ reveals an antiferromagnetic ordering of the Ho spins below $T_\mathrm{{N}}=$ 2.3 K.

==> 00README.XXX.txt <==
nohypertex
